An insight into the extragalactic transient and variable microJy radio sky across multiple decades

The mJy variable extragalactic radio sky is known to be broadly non-changing with approximately $3\%$ of persistent radio sources exhibiting variability which is largely AGN-related. In the faint (<mJy) flux density regime, it is widely accepted that the radio source population begins to change from AGN dominated to star-formation dominated, together with an emergent radio-quiet AGN component. Very little is known about the variable source component in this sub-mJy regime. In this paper, we provide the first insight into the $\mu$Jy variable sky by performing a careful analysis using deep VLA data in the well studied GOODS-N field. Using five epochs spread across 22 years, we investigate approximately 480 radio sources finding 10 which show signs of variability. We attribute this variability to the presence of an AGN in these systems. We confirm and extend the results of previous surveys, finding that variability in the faint radio sky is rather modest with only $\leq$2\% of sources exhibiting significant variability between any two epochs. We find that 70\% of variable sources show variability on timescales of a few days whilst on longer decadal time-scales, the fraction of variable sources decreases to $<1\%$. This suggests that the radio variability peaks on shorter timescales as suggested by other studies. We find that 80\% of variable sources have VLBI counterparts, and we use multi-wavelength data to infer that these may well be core-dominated FR-I sources as postulated by wide-field VLBI surveys and semi-empirical simulations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
